Precision Aggregated Local Models

Large scale Gaussian process (GP) regression is infeasible for larger data sets due to cubic scaling of flops and quadratic storage involved in working with covariance matrices. Remedies in recent literature focus on divide-and-conquer, e.g., partitioning into sub-problems and inducing functional (and thus computational) independence. Such approximations can be speedy, accurate, and sometimes even more flexible than an ordinary GPs. However, a big downside is loss of continuity at partition boundaries. Modern methods like local approximate GPs (LAGPs) imply effectively infinite partitioning and are thus pathologically good and bad in this regard. Model averaging, an alternative to divide-and-conquer, can maintain absolute continuity but often over-smooths, diminishing accuracy. Here we propose putting LAGP-like methods into a local experts-like framework, blending partition-based speed with model-averaging continuity, as a flagship example of what we call precision aggregated local models (PALM). Using $K$ LAGPs, each selecting $n$ from $N$ total data pairs, we illustrate a scheme that is at most cubic in $n$, quadratic in $K$, and linear in $N$, drastically reducing computational and storage demands. Extensive empirical illustration shows how PALM is at least as accurate as LAGP, can be much faster in terms of speed, and furnishes continuous predictive surfaces. Finally, we propose sequential updating scheme which greedily refines a PALM predictor up to a computational budget.

==> ArXiv Submission/results.txt <==
% latex table generated in R 3.5.1 by xtable 1.8-3 package
% Thu Jan 31 17:06:59 2019
\begin{table}[ht]
\centering
\begin{tabular}{rrrr}
  \hline
 & RMSE & Score & Time \\ 
  \hline
LAGP & 0.0515 & 4.9062 & 0.0628 \\ 
  PALM & 0.0525 & 4.8887 & 0.0021 \\ 
   \hline
\end{tabular}
%\vspace{1cm}
\caption{Mean RMSE, score, and predictive time per point on Herbie's
tooth.  PALM had an average model build time of 93 seconds, for a 114 seconds to predict 9801 points.}
\label{results}
\end{table}


==> ArXiv Submission/resultsmichal.txt <==

\begin{table}[ht]
\centering
\begin{tabular}{|r|rr|rr|}
  \hline
  & \multicolumn{2}{|c|}{100 Centers} & \multicolumn{2}{|c|}{200 Centers}\\
  \hline
  \hline
 & RMSE & Score & RMSE & Score\\ 
  \hline
Spacefill & 0.1237 & 3.5623 & 0.0878 & 4.1012 \\ 
  Sequential & 0.1073 & 3.5704 & 0.0776 & 4.1212 \\ 
   \hline
\end{tabular}
\caption{Average RMSE and Score for spacefilling models on 3d Michalewicz.} 
\label{resultsm}
\end{table}


==> ArXiv Submission/temps.txt <==

% latex table generated in R 3.5.2 by xtable 1.8-4 package
% Thu Feb 27 11:59:11 2020

\begin{table}[ht]
\centering
\begin{tabular}{rrrrrrrrr}
  \hline
 & MAE & RMSE & CRPS & INT & CVG & Time & Cores & Score \\ 
  \hline
FRK & 1.96 & 2.44 & 1.44 & 14.08 & 0.79 & 2.32 & 1 &  \\ 
  Gapfill & 1.33 & 1.86 & 1.17 & 34.78 & 0.36 & 1.39 & 40 &  \\ 
  Lattice Krig & 1.22 & 1.68 & 0.87 & 7.55 & 0.96 & 27.92 & 1 &  \\ 
  Metakriging & 2.08 & 2.50 & 1.44 & 10.77 & 0.89 & 2888.52 & 30 &  \\ 
  MRA & 1.33 & 1.85 & 0.94 & 8.00 & 0.92 & 15.61 & 1 &  \\ 
  NNGP Conjugate & 1.21 & 1.64 & 0.85 & 7.57 & 0.95 & 2.06 & 10 &  \\ 
  NNGP Response & 1.24 & 1.68 & 0.87 & 7.50 & 0.94 & 42.85 & 10 &  \\ 
  Partition & 1.41 & 1.80 & 1.02 & 10.49 & 0.86 & 79.98 & 55 &  \\ 
  Pred. Proc. & 2.05 & 2.52 & 1.85 & 26.24 & 0.75 & 640.48 & 1 &  \\ 
  SPDE & 1.10 & 1.53 & 0.83 & 8.85 & 0.97 & 120.33 & 2 &  \\ 
  Tapering & 1.87 & 2.45 & 1.32 & 10.31 & 0.93 & 133.26 & 1 &  \\ 
  Periodic Embedding & 1.29 & 1.79 & 0.91 & 7.44 & 0.93 & 9.81 & 1 &  \\ 
  LAGP & 1.65 & 2.08 & 1.17 & 10.81 & 0.83 & 2.27 & 40 & -2.55 \\ 
  PALM & 1.59 & 1.93 & 1.15 & 11.78 & 0.78 & 4.64 & 1 & -2.85 \\ 
  Global + PALM & 1.44 & 1.76 & 1.03 & 9.28 & 0.84 & 4.64 & 1 & -2.39 \\ 
   \hline
\end{tabular}
\caption{The original table from Heaton's bake-off paper with added rows for PALM comparison, and an added column for the proper scoring rule} \label{t:sat}
\end{table}

